Reconstructing wave profiles from inundation data

This paper applies variational data assimilation to inundation problems governed by the shallow water equations with wetting and drying. The objective of the assimilation is to recover an unknown time-varying wave profile at an open ocean boundary from inundation observations. This problem is solved with derivative-based optimisation and an adjoint wetting and drying scheme to efficiently compute sensitivity information. The capabilities of this approach are demonstrated on an idealised sloping beach setup in which the profile of an incoming wave is reconstructed from wet/dry interface observations. The method is robust against noisy observations if a regularisation term is added to the optimisation objective. Finally, the method is applied to a laboratory experiment of the Hokkaido-Nansei-Oki tsunami, where the wave profile is reconstructed with an error of less than 1% of the reference wave signal.

==> wetting_and_drying/hokkaido-nansei-oki_tsunami_final7_high_res/output.txt <==
subprocess32 module not found! Using unsafe built-insubprocess module instead. Install subprocess32 for thread-safety and safe usage on OFED/Infiniband networks.
subprocess32 module not found! Using unsafe built-insubprocess module instead. Install subprocess32 for thread-safety and safe usage on OFED/Infiniband networks.
subprocess32 module not found! Using unsafe built-insubprocess module instead. Install subprocess32 for thread-safety and safe usage on OFED/Infiniband networks.
subprocess32 module not found! Using unsafe built-insubprocess module instead. Install subprocess32 for thread-safety and safe usage on OFED/Infiniband networks.
subprocess32 module not found! Using unsafe built-insubprocess module instead. Install subprocess32 for thread-safety and safe usage on OFED/Infiniband networks.
subprocess32 module not found! Using unsafe built-insubprocess module instead. Install subprocess32 for thread-safety and safe usage on OFED/Infiniband networks.
subprocess32 module not found! Using unsafe built-insubprocess module instead. Install subprocess32 for thread-safety and safe usage on OFED/Infiniband networks.
Computing time t=0.000000 h
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Computing time t=0.000139 h
Computing time t=0.000278 h
Computing time t=0.000417 h
Computing time t=0.000556 h
Computing time t=0.000694 h
Computing time t=0.000833 h
Computing time t=0.000972 h
Computing time t=0.001111 h
Computing time t=0.001250 h
Computing time t=0.001389 h
Computing time t=0.001528 h
Computing time t=0.001667 h
Computing time t=0.001806 h
Computing time t=0.001944 h
Computing time t=0.002083 h
Computing time t=0.002222 h
Computing time t=0.002361 h
Computing time t=0.002500 h
Computing time t=0.002639 h
Computing time t=0.002778 h
Computing time t=0.002917 h
Computing time t=0.003056 h
Computing time t=0.003194 h
Computing time t=0.003333 h
Computing time t=0.003472 h
Computing time t=0.003611 h
Computing time t=0.003750 h
Computing time t=0.003889 h
Computing time t=0.004028 h
Computing time t=0.004167 h
Computing time t=0.004306 h
Computing time t=0.004444 h
Computing time t=0.004583 h
Computing time t=0.004722 h
Computing time t=0.004861 h
Computing time t=0.005000 h
Computing time t=0.005139 h
Computing time t=0.005278 h
Computing time t=0.005417 h
Computing time t=0.005556 h
Computing time t=0.005694 h
Computing time t=0.005833 h
Computing time t=0.005972 h
Computing time t=0.006111 h
Computing time t=0.006250 h
Computing time t=0.006389 h
Computing time t=0.006528 h
Computing time t=0.006667 h
Computing time t=0.006806 h
Computing time t=0.006944 h
Computing time t=0.007083 h
Computing time t=0.007222 h
Computing time t=0.007361 h
Computing time t=0.007500 h
Computing time t=0.007639 h
Computing time t=0.007778 h
Computing time t=0.007917 h
Computing time t=0.008056 h
Computing time t=0.008194 h
Computing time t=0.008333 h
Computing time t=0.008472 h
Computing time t=0.008611 h
Computing time t=0.008750 h
Saving control to  controls/controls_optimal.pdf
Saving control to  controls/controls_1.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_1.pdf
Maximal control value error:  0.0160858 m
Maximal control value error:  0.0160858 m
Maximal control value error:  0.0160858 m
Maximal control value error:  0.0160858 m
Maximal control value error:  0.0160858 m
Maximal control value error:  0.0160858 m
Maximal control value error:  0.0160858 m
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
RUNNING THE L-BFGS-B CODE

           * * *

Machine precision = 2.220D-16
 N =           61     M =           10

At X0         0 variables are exactly at the bounds
Saving control to  controls/controls_2.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_2.pdf
Maximal control value error:  0.0160858 m
Maximal control value error:  0.0160858 m
Maximal control value error:  0.0160858 m
Maximal control value error:  0.0160858 m
Maximal control value error:  0.0160858 m
Maximal control value error:  0.0160858 m
Maximal control value error:  0.0160858 m
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points

At iterate    0    f=  1.00000D+00    |proj g|=  2.00000D-02
Saving control to  controls/controls_3.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_3.pdf
Maximal control value error:  0.0206441 m
Maximal control value error:  0.0206441 m
Maximal control value error:  0.0206441 m
Maximal control value error:  0.0206441 m
Maximal control value error:  0.0206441 m
Maximal control value error:  0.0206441 m
Maximal control value error:  0.0206441 m
Saving control to  controls/controls_4.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_4.pdf
Maximal control value error:  0.0108547268453 m
Maximal control value error:  0.0108547268453 m
Maximal control value error:  0.0108547268453 m
Maximal control value error:  0.0108547268453 m
Maximal control value error:  0.0108547268453 m
Maximal control value error:  0.0108547268453 m
Maximal control value error:  0.0108547268453 m

At iterate    1    f=  2.63353D-01    |proj g|=  2.39233D-02
Saving control to  controls/controls_5.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_5.pdf
Maximal control value error:  0.00931082475927 m
Maximal control value error:  0.00931082475927 m
Maximal control value error:  0.00931082475927 m
Maximal control value error:  0.00931082475927 m
Maximal control value error:  0.00931082475927 m
Maximal control value error:  0.00931082475927 m
Maximal control value error:  0.00931082475927 m

At iterate    2    f=  1.35366D-01    |proj g|=  2.48802D-02
Saving control to  controls/controls_6.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_6.pdf
Maximal control value error:  0.00630749287507 m
Maximal control value error:  0.00630749287507 m
Maximal control value error:  0.00630749287507 m
Maximal control value error:  0.00630749287507 m
Maximal control value error:  0.00630749287507 m
Maximal control value error:  0.00630749287507 m
Maximal control value error:  0.00630749287507 m

At iterate    3    f=  5.79166D-02    |proj g|=  2.48526D-02
Saving control to  controls/controls_7.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_7.pdf
Maximal control value error:  0.00496652615637 m
Maximal control value error:  0.00496652615637 m
Maximal control value error:  0.00496652615637 m
Maximal control value error:  0.00496652615637 m
Maximal control value error:  0.00496652615637 m
Maximal control value error:  0.00496652615637 m
Maximal control value error:  0.00496652615637 m

At iterate    4    f=  2.29674D-02    |proj g|=  2.49546D-02
Saving control to  controls/controls_8.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_8.pdf
Maximal control value error:  0.00504890872595 m
Maximal control value error:  0.00504890872595 m
Maximal control value error:  0.00504890872595 m
Maximal control value error:  0.00504890872595 m
Maximal control value error:  0.00504890872595 m
Maximal control value error:  0.00504890872595 m
Maximal control value error:  0.00504890872595 m

At iterate    5    f=  1.05748D-02    |proj g|=  3.42744D-02
Saving control to  controls/controls_9.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_9.pdf
Maximal control value error:  0.00511268487216 m
Maximal control value error:  0.00511268487216 m
Maximal control value error:  0.00511268487216 m
Maximal control value error:  0.00511268487216 m
Maximal control value error:  0.00511268487216 m
Maximal control value error:  0.00511268487216 m
Maximal control value error:  0.00511268487216 m

At iterate    6    f=  3.31686D-03    |proj g|=  3.38092D-02
Saving control to  controls/controls_10.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_10.pdf
Maximal control value error:  0.00507274155938 m
Maximal control value error:  0.00507274155938 m
Maximal control value error:  0.00507274155938 m
Maximal control value error:  0.00507274155938 m
Maximal control value error:  0.00507274155938 m
Maximal control value error:  0.00507274155938 m
Maximal control value error:  0.00507274155938 m

At iterate    7    f=  2.58118D-03    |proj g|=  3.35319D-02
Saving control to  controls/controls_11.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_11.pdf
Maximal control value error:  0.00489563167117 m
Maximal control value error:  0.00489563167117 m
Maximal control value error:  0.00489563167117 m
Maximal control value error:  0.00489563167117 m
Maximal control value error:  0.00489563167117 m
Maximal control value error:  0.00489563167117 m
Maximal control value error:  0.00489563167117 m

At iterate    8    f=  9.70694D-04    |proj g|=  3.24946D-02
Saving control to  controls/controls_12.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_12.pdf
Maximal control value error:  0.00476118918081 m
Maximal control value error:  0.00476118918081 m
Maximal control value error:  0.00476118918081 m
Maximal control value error:  0.00476118918081 m
Maximal control value error:  0.00476118918081 m
Maximal control value error:  0.00476118918081 m
Maximal control value error:  0.00476118918081 m

At iterate    9    f=  4.38341D-04    |proj g|=  2.99481D-02
Saving control to  controls/controls_13.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_13.pdf
Maximal control value error:  0.00453715679339 m
Maximal control value error:  0.00453715679339 m
Maximal control value error:  0.00453715679339 m
Maximal control value error:  0.00453715679339 m
Maximal control value error:  0.00453715679339 m
Maximal control value error:  0.00453715679339 m
Maximal control value error:  0.00453715679339 m

At iterate   10    f=  4.03056D-04    |proj g|=  3.14736D-02
Saving control to  controls/controls_14.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_14.pdf
Maximal control value error:  0.0045905629511 m
Maximal control value error:  0.0045905629511 m
Maximal control value error:  0.0045905629511 m
Maximal control value error:  0.0045905629511 m
Maximal control value error:  0.0045905629511 m
Maximal control value error:  0.0045905629511 m
Maximal control value error:  0.0045905629511 m

At iterate   11    f=  1.83423D-04    |proj g|=  2.10662D-02
Saving control to  controls/controls_15.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_15.pdf
Maximal control value error:  0.00456740648969 m
Maximal control value error:  0.00456740648969 m
Maximal control value error:  0.00456740648969 m
Maximal control value error:  0.00456740648969 m
Maximal control value error:  0.00456740648969 m
Maximal control value error:  0.00456740648969 m
Maximal control value error:  0.00456740648969 m

At iterate   12    f=  1.62523D-04    |proj g|=  2.21128D-02
Saving control to  controls/controls_16.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_16.pdf
Maximal control value error:  0.00445185257203 m
Maximal control value error:  0.00445185257203 m
Maximal control value error:  0.00445185257203 m
Maximal control value error:  0.00445185257203 m
Maximal control value error:  0.00445185257203 m
Maximal control value error:  0.00445185257203 m
Maximal control value error:  0.00445185257203 m

At iterate   13    f=  1.21205D-04    |proj g|=  2.06586D-02
Saving control to  controls/controls_17.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_17.pdf
Maximal control value error:  0.0042693993375 m
Maximal control value error:  0.0042693993375 m
Maximal control value error:  0.0042693993375 m
Maximal control value error:  0.0042693993375 m
Maximal control value error:  0.0042693993375 m
Maximal control value error:  0.0042693993375 m
Maximal control value error:  0.0042693993375 m

At iterate   14    f=  1.08990D-04    |proj g|=  3.11323D-02
Saving control to  controls/controls_18.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_18.pdf
Maximal control value error:  0.00424819637356 m
Maximal control value error:  0.00424819637356 m
Maximal control value error:  0.00424819637356 m
Maximal control value error:  0.00424819637356 m
Maximal control value error:  0.00424819637356 m
Maximal control value error:  0.00424819637356 m
Maximal control value error:  0.00424819637356 m

At iterate   15    f=  7.98749D-05    |proj g|=  2.38927D-02
Saving control to  controls/controls_19.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_19.pdf
Maximal control value error:  0.00418361527795 m
Maximal control value error:  0.00418361527795 m
Maximal control value error:  0.00418361527795 m
Maximal control value error:  0.00418361527795 m
Maximal control value error:  0.00418361527795 m
Maximal control value error:  0.00418361527795 m
Maximal control value error:  0.00418361527795 m

At iterate   16    f=  6.66430D-05    |proj g|=  1.99423D-02
Saving control to  controls/controls_20.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_20.pdf
Maximal control value error:  0.00408711944377 m
Maximal control value error:  0.00408711944377 m
Maximal control value error:  0.00408711944377 m
Maximal control value error:  0.00408711944377 m
Maximal control value error:  0.00408711944377 m
Maximal control value error:  0.00408711944377 m
Maximal control value error:  0.00408711944377 m

At iterate   17    f=  5.73822D-05    |proj g|=  1.87829D-02
Saving control to  controls/controls_21.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_21.pdf
Maximal control value error:  0.00390230102301 m
Maximal control value error:  0.00390230102301 m
Maximal control value error:  0.00390230102301 m
Maximal control value error:  0.00390230102301 m
Maximal control value error:  0.00390230102301 m
Maximal control value error:  0.00390230102301 m
Maximal control value error:  0.00390230102301 m

At iterate   18    f=  4.43051D-05    |proj g|=  1.61236D-02
Saving control to  controls/controls_22.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_22.pdf
Maximal control value error:  0.00353863159159 m
Maximal control value error:  0.00353863159159 m
Maximal control value error:  0.00353863159159 m
Maximal control value error:  0.00353863159159 m
Maximal control value error:  0.00353863159159 m
Maximal control value error:  0.00353863159159 m
Maximal control value error:  0.00353863159159 m

At iterate   19    f=  4.12313D-05    |proj g|=  2.03268D-02
Saving control to  controls/controls_23.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_23.pdf
Maximal control value error:  0.00347837622744 m
Maximal control value error:  0.00347837622744 m
Maximal control value error:  0.00347837622744 m
Maximal control value error:  0.00347837622744 m
Maximal control value error:  0.00347837622744 m
Maximal control value error:  0.00347837622744 m
Maximal control value error:  0.00347837622744 m

At iterate   20    f=  3.10128D-05    |proj g|=  2.01577D-02
Saving control to  controls/controls_24.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_24.pdf
Maximal control value error:  0.00349337972063 m
Maximal control value error:  0.00349337972063 m
Maximal control value error:  0.00349337972063 m
Maximal control value error:  0.00349337972063 m
Maximal control value error:  0.00349337972063 m
Maximal control value error:  0.00349337972063 m
Maximal control value error:  0.00349337972063 m

At iterate   21    f=  2.87596D-05    |proj g|=  1.29432D-02
Saving control to  controls/controls_25.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_25.pdf
Maximal control value error:  0.00342935831185 m
Maximal control value error:  0.00342935831185 m
Maximal control value error:  0.00342935831185 m
Maximal control value error:  0.00342935831185 m
Maximal control value error:  0.00342935831185 m
Maximal control value error:  0.00342935831185 m
Maximal control value error:  0.00342935831185 m

At iterate   22    f=  2.64440D-05    |proj g|=  1.17775D-02
Saving control to  controls/controls_26.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_26.pdf
Maximal control value error:  0.00314735796006 m
Maximal control value error:  0.00314735796006 m
Maximal control value error:  0.00314735796006 m
Maximal control value error:  0.00314735796006 m
Maximal control value error:  0.00314735796006 m
Maximal control value error:  0.00314735796006 m
Maximal control value error:  0.00314735796006 m

At iterate   23    f=  2.28876D-05    |proj g|=  1.56194D-02
Saving control to  controls/controls_27.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_27.pdf
Maximal control value error:  0.0029917812884 m
Maximal control value error:  0.0029917812884 m
Maximal control value error:  0.0029917812884 m
Maximal control value error:  0.0029917812884 m
Maximal control value error:  0.0029917812884 m
Maximal control value error:  0.0029917812884 m
Maximal control value error:  0.0029917812884 m

At iterate   24    f=  1.93674D-05    |proj g|=  1.20428D-02
Saving control to  controls/controls_28.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_28.pdf
Maximal control value error:  0.00286246446657 m
Maximal control value error:  0.00286246446657 m
Maximal control value error:  0.00286246446657 m
Maximal control value error:  0.00286246446657 m
Maximal control value error:  0.00286246446657 m
Maximal control value error:  0.00286246446657 m
Maximal control value error:  0.00286246446657 m

At iterate   25    f=  1.75781D-05    |proj g|=  9.87776D-03
Saving control to  controls/controls_29.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_29.pdf
Maximal control value error:  0.00275935809274 m
Maximal control value error:  0.00275935809274 m
Maximal control value error:  0.00275935809274 m
Maximal control value error:  0.00275935809274 m
Maximal control value error:  0.00275935809274 m
Maximal control value error:  0.00275935809274 m
Maximal control value error:  0.00275935809274 m

At iterate   26    f=  1.63619D-05    |proj g|=  9.04129D-03
Saving control to  controls/controls_30.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_30.pdf
Maximal control value error:  0.00250046265085 m
Maximal control value error:  0.00250046265085 m
Maximal control value error:  0.00250046265085 m
Maximal control value error:  0.00250046265085 m
Maximal control value error:  0.00250046265085 m
Maximal control value error:  0.00250046265085 m
Maximal control value error:  0.00250046265085 m

At iterate   27    f=  1.42140D-05    |proj g|=  1.18920D-02
Saving control to  controls/controls_31.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_31.pdf
Maximal control value error:  0.00216224557122 m
Maximal control value error:  0.00216224557122 m
Maximal control value error:  0.00216224557122 m
Maximal control value error:  0.00216224557122 m
Maximal control value error:  0.00216224557122 m
Maximal control value error:  0.00216224557122 m
Maximal control value error:  0.00216224557122 m

At iterate   28    f=  1.23977D-05    |proj g|=  1.22042D-02
Saving control to  controls/controls_32.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_32.pdf
Maximal control value error:  0.00212308264871 m
Maximal control value error:  0.00212308264871 m
Maximal control value error:  0.00212308264871 m
Maximal control value error:  0.00212308264871 m
Maximal control value error:  0.00212308264871 m
Maximal control value error:  0.00212308264871 m
Maximal control value error:  0.00212308264871 m

At iterate   29    f=  1.08359D-05    |proj g|=  8.47446D-03
Saving control to  controls/controls_33.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_33.pdf
Maximal control value error:  0.00199260617226 m
Maximal control value error:  0.00199260617226 m
Maximal control value error:  0.00199260617226 m
Maximal control value error:  0.00199260617226 m
Maximal control value error:  0.00199260617226 m
Maximal control value error:  0.00199260617226 m
Maximal control value error:  0.00199260617226 m

At iterate   30    f=  9.23271D-06    |proj g|=  7.38037D-03
Saving control to  controls/controls_34.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_34.pdf
Maximal control value error:  0.00181091093887 m
Maximal control value error:  0.00181091093887 m
Maximal control value error:  0.00181091093887 m
Maximal control value error:  0.00181091093887 m
Maximal control value error:  0.00181091093887 m
Maximal control value error:  0.00181091093887 m
Maximal control value error:  0.00181091093887 m

At iterate   31    f=  8.29548D-06    |proj g|=  1.10888D-02
Saving control to  controls/controls_35.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_35.pdf
Maximal control value error:  0.00163437820451 m
Maximal control value error:  0.00163437820451 m
Maximal control value error:  0.00163437820451 m
Maximal control value error:  0.00163437820451 m
Maximal control value error:  0.00163437820451 m
Maximal control value error:  0.00163437820451 m
Maximal control value error:  0.00163437820451 m

At iterate   32    f=  7.12019D-06    |proj g|=  6.11618D-03
Saving control to  controls/controls_36.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_36.pdf
Maximal control value error:  0.00139074377072 m
Maximal control value error:  0.00139074377072 m
Maximal control value error:  0.00139074377072 m
Maximal control value error:  0.00139074377072 m
Maximal control value error:  0.00139074377072 m
Maximal control value error:  0.00139074377072 m
Maximal control value error:  0.00139074377072 m

At iterate   33    f=  6.11849D-06    |proj g|=  7.62086D-03
Saving control to  controls/controls_37.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_37.pdf
Maximal control value error:  0.00128693566035 m
Maximal control value error:  0.00128693566035 m
Maximal control value error:  0.00128693566035 m
Maximal control value error:  0.00128693566035 m
Maximal control value error:  0.00128693566035 m
Maximal control value error:  0.00128693566035 m
Maximal control value error:  0.00128693566035 m

At iterate   34    f=  5.64308D-06    |proj g|=  8.61090D-03
Saving control to  controls/controls_38.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_38.pdf
Maximal control value error:  0.00124415103059 m
Maximal control value error:  0.00124415103059 m
Maximal control value error:  0.00124415103059 m
Maximal control value error:  0.00124415103059 m
Maximal control value error:  0.00124415103059 m
Maximal control value error:  0.00124415103059 m
Maximal control value error:  0.00124415103059 m

At iterate   35    f=  5.16964D-06    |proj g|=  6.32379D-03
Saving control to  controls/controls_39.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_39.pdf
Maximal control value error:  0.000986449873082 m
Maximal control value error:  0.000986449873082 m
Maximal control value error:  0.000986449873082 m
Maximal control value error:  0.000986449873082 m
Maximal control value error:  0.000986449873082 m
Maximal control value error:  0.000986449873082 m
Maximal control value error:  0.000986449873082 m

At iterate   36    f=  3.80062D-06    |proj g|=  1.12776D-02
Saving control to  controls/controls_40.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_40.pdf
Maximal control value error:  0.000749976725797 m
Maximal control value error:  0.000749976725797 m
Maximal control value error:  0.000749976725797 m
Maximal control value error:  0.000749976725797 m
Maximal control value error:  0.000749976725797 m
Maximal control value error:  0.000749976725797 m
Maximal control value error:  0.000749976725797 m
Saving control to  controls/controls_41.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_41.pdf
Maximal control value error:  0.000875306586969 m
Maximal control value error:  0.000875306586969 m
Maximal control value error:  0.000875306586969 m
Maximal control value error:  0.000875306586969 m
Maximal control value error:  0.000875306586969 m
Maximal control value error:  0.000875306586969 m
Maximal control value error:  0.000875306586969 m

At iterate   37    f=  3.29659D-06    |proj g|=  7.11708D-03
Saving control to  controls/controls_42.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_42.pdf
Maximal control value error:  0.000809029209181 m
Maximal control value error:  0.000809029209181 m
Maximal control value error:  0.000809029209181 m
Maximal control value error:  0.000809029209181 m
Maximal control value error:  0.000809029209181 m
Maximal control value error:  0.000809029209181 m
Maximal control value error:  0.000809029209181 m

At iterate   38    f=  2.92279D-06    |proj g|=  5.55000D-03
Saving control to  controls/controls_43.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_43.pdf
Maximal control value error:  0.000616572190026 m
Maximal control value error:  0.000616572190026 m
Maximal control value error:  0.000616572190026 m
Maximal control value error:  0.000616572190026 m
Maximal control value error:  0.000616572190026 m
Maximal control value error:  0.000616572190026 m
Maximal control value error:  0.000616572190026 m

At iterate   39    f=  2.22691D-06    |proj g|=  3.63692D-03
Saving control to  controls/controls_44.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_44.pdf
Maximal control value error:  0.000511531824849 m
Maximal control value error:  0.000511531824849 m
Maximal control value error:  0.000511531824849 m
Maximal control value error:  0.000511531824849 m
Maximal control value error:  0.000511531824849 m
Maximal control value error:  0.000511531824849 m
Maximal control value error:  0.000511531824849 m

At iterate   40    f=  1.86207D-06    |proj g|=  4.24687D-03
Saving control to  controls/controls_45.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_45.pdf
Maximal control value error:  0.000306127570758 m
Maximal control value error:  0.000306127570758 m
Maximal control value error:  0.000306127570758 m
Maximal control value error:  0.000306127570758 m
Maximal control value error:  0.000306127570758 m
Maximal control value error:  0.000306127570758 m
Maximal control value error:  0.000306127570758 m

At iterate   41    f=  1.36768D-06    |proj g|=  5.67496D-03
Saving control to  controls/controls_46.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_46.pdf
Maximal control value error:  0.000237588239139 m
Maximal control value error:  0.000237588239139 m
Maximal control value error:  0.000237588239139 m
Maximal control value error:  0.000237588239139 m
Maximal control value error:  0.000237588239139 m
Maximal control value error:  0.000237588239139 m
Maximal control value error:  0.000237588239139 m

At iterate   42    f=  9.77733D-07    |proj g|=  4.66791D-03
Saving control to  controls/controls_47.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_47.pdf
Maximal control value error:  0.000245102285729 m
Maximal control value error:  0.000245102285729 m
Maximal control value error:  0.000245102285729 m
Maximal control value error:  0.000245102285729 m
Maximal control value error:  0.000245102285729 m
Maximal control value error:  0.000245102285729 m
Maximal control value error:  0.000245102285729 m

At iterate   43    f=  7.53019D-07    |proj g|=  3.03537D-03
Saving control to  controls/controls_48.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_48.pdf
Maximal control value error:  0.000243705716576 m
Maximal control value error:  0.000243705716576 m
Maximal control value error:  0.000243705716576 m
Maximal control value error:  0.000243705716576 m
Maximal control value error:  0.000243705716576 m
Maximal control value error:  0.000243705716576 m
Maximal control value error:  0.000243705716576 m

At iterate   44    f=  5.58732D-07    |proj g|=  4.18651D-03
Saving control to  controls/controls_49.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_49.pdf
Maximal control value error:  0.000194028985008 m
Maximal control value error:  0.000194028985008 m
Maximal control value error:  0.000194028985008 m
Maximal control value error:  0.000194028985008 m
Maximal control value error:  0.000194028985008 m
Maximal control value error:  0.000194028985008 m
Maximal control value error:  0.000194028985008 m

At iterate   45    f=  4.58766D-07    |proj g|=  2.98034D-03
Saving control to  controls/controls_50.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_50.pdf
Maximal control value error:  0.000163944722552 m
Maximal control value error:  0.000163944722552 m
Maximal control value error:  0.000163944722552 m
Maximal control value error:  0.000163944722552 m
Maximal control value error:  0.000163944722552 m
Maximal control value error:  0.000163944722552 m
Maximal control value error:  0.000163944722552 m

At iterate   46    f=  3.83956D-07    |proj g|=  2.34140D-03
Saving control to  controls/controls_51.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_51.pdf
Maximal control value error:  9.9802797582e-05 m
********************************** Control is 0.0001m close to the solution found after 51 iterations ************************
Maximal control value error:  9.9802797582e-05 m
********************************** Control is 0.0001m close to the solution found after 51 iterations ************************
Maximal control value error:  9.9802797582e-05 m
********************************** Control is 0.0001m close to the solution found after 51 iterations ************************
Maximal control value error:  9.9802797582e-05 m
********************************** Control is 0.0001m close to the solution found after 51 iterations ************************
Maximal control value error:  9.9802797582e-05 m
********************************** Control is 0.0001m close to the solution found after 51 iterations ************************
Maximal control value error:  9.9802797582e-05 m
********************************** Control is 0.0001m close to the solution found after 51 iterations ************************
Maximal control value error:  9.9802797582e-05 m
********************************** Control is 0.0001m close to the solution found after 51 iterations ************************

At iterate   47    f=  2.83142D-07    |proj g|=  1.80985D-03
Saving control to  controls/controls_52.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_52.pdf
Maximal control value error:  6.71342116091e-05 m
********************************** Control is 0.0001m close to the solution found after 52 iterations ************************
Maximal control value error:  6.71342116091e-05 m
********************************** Control is 0.0001m close to the solution found after 52 iterations ************************
Maximal control value error:  6.71342116091e-05 m
********************************** Control is 0.0001m close to the solution found after 52 iterations ************************
Maximal control value error:  6.71342116091e-05 m
********************************** Control is 0.0001m close to the solution found after 52 iterations ************************
Maximal control value error:  6.71342116091e-05 m
********************************** Control is 0.0001m close to the solution found after 52 iterations ************************
Maximal control value error:  6.71342116091e-05 m
********************************** Control is 0.0001m close to the solution found after 52 iterations ************************
Maximal control value error:  6.71342116091e-05 m
********************************** Control is 0.0001m close to the solution found after 52 iterations ************************

At iterate   48    f=  2.36085D-07    |proj g|=  3.11372D-03
Saving control to  controls/controls_53.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_53.pdf
Maximal control value error:  6.98649546298e-05 m
********************************** Control is 0.0001m close to the solution found after 53 iterations ************************
Maximal control value error:  6.98649546298e-05 m
Maximal control value error:  6.98649546298e-05 m
********************************** Control is 0.0001m close to the solution found after 53 iterations ************************
Maximal control value error:  6.98649546298e-05 m
********************************** Control is 0.0001m close to the solution found after 53 iterations ************************
********************************** Control is 0.0001m close to the solution found after 53 iterations ************************
Maximal control value error:  6.98649546298e-05 m
********************************** Control is 0.0001m close to the solution found after 53 iterations ************************
Maximal control value error:  6.98649546298e-05 m
********************************** Control is 0.0001m close to the solution found after 53 iterations ************************
Maximal control value error:  6.98649546298e-05 m
********************************** Control is 0.0001m close to the solution found after 53 iterations ************************

At iterate   49    f=  1.85456D-07    |proj g|=  1.56779D-03
Saving control to  controls/controls_54.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_54.pdf
Maximal control value error:  7.71599328659e-05 m
********************************** Control is 0.0001m close to the solution found after 54 iterations ************************
Maximal control value error:  7.71599328659e-05 m
********************************** Control is 0.0001m close to the solution found after 54 iterations ************************
Maximal control value error:  7.71599328659e-05 m
Maximal control value error:  7.71599328659e-05 m
********************************** Control is 0.0001m close to the solution found after 54 iterations ************************
********************************** Control is 0.0001m close to the solution found after 54 iterations ************************
Maximal control value error:  7.71599328659e-05 m
********************************** Control is 0.0001m close to the solution found after 54 iterations ************************
Maximal control value error:  7.71599328659e-05 m
Maximal control value error:  7.71599328659e-05 m
********************************** Control is 0.0001m close to the solution found after 54 iterations ************************
********************************** Control is 0.0001m close to the solution found after 54 iterations ************************

At iterate   50    f=  1.40059D-07    |proj g|=  1.02720D-03
Saving control to  controls/controls_55.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_55.pdf
Maximal control value error:  7.32769224684e-05 m
********************************** Control is 0.0001m close to the solution found after 55 iterations ************************
Maximal control value error:  7.32769224684e-05 m
********************************** Control is 0.0001m close to the solution found after 55 iterations ************************
Maximal control value error:  7.32769224684e-05 m
********************************** Control is 0.0001m close to the solution found after 55 iterations ************************
Maximal control value error:  7.32769224684e-05 m
********************************** Control is 0.0001m close to the solution found after 55 iterations ************************
Maximal control value error:  7.32769224684e-05 m
********************************** Control is 0.0001m close to the solution found after 55 iterations ************************
Maximal control value error:  7.32769224684e-05 m
********************************** Control is 0.0001m close to the solution found after 55 iterations ************************
Maximal control value error:  7.32769224684e-05 m
********************************** Control is 0.0001m close to the solution found after 55 iterations ************************

At iterate   51    f=  1.17166D-07    |proj g|=  1.03765D-03
Saving control to  controls/controls_56.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_56.pdf
Maximal control value error:  6.29790696176e-05 m
********************************** Control is 0.0001m close to the solution found after 56 iterations ************************
Maximal control value error:  6.29790696176e-05 m
********************************** Control is 0.0001m close to the solution found after 56 iterations ************************
Maximal control value error:  6.29790696176e-05 m
********************************** Control is 0.0001m close to the solution found after 56 iterations ************************
Maximal control value error:  6.29790696176e-05 m
********************************** Control is 0.0001m close to the solution found after 56 iterations ************************
Maximal control value error:  6.29790696176e-05 m
********************************** Control is 0.0001m close to the solution found after 56 iterations ************************
Maximal control value error:  6.29790696176e-05 m
Maximal control value error:  6.29790696176e-05 m
********************************** Control is 0.0001m close to the solution found after 56 iterations ************************
********************************** Control is 0.0001m close to the solution found after 56 iterations ************************

At iterate   52    f=  9.02385D-08    |proj g|=  2.58184D-03
Saving control to  controls/controls_57.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_57.pdf
Maximal control value error:  4.55253197649e-05 m
Maximal control value error:  4.55253197649e-05 m
********************************** Control is 0.0001m close to the solution found after 57 iterations ************************
Maximal control value error:  4.55253197649e-05 m
********************************** Control is 0.0001m close to the solution found after 57 iterations ************************
Maximal control value error:  4.55253197649e-05 m
********************************** Control is 0.0001m close to the solution found after 57 iterations ************************
Maximal control value error:  4.55253197649e-05 m
********************************** Control is 0.0001m close to the solution found after 57 iterations ************************
Maximal control value error:  4.55253197649e-05 m
********************************** Control is 0.0001m close to the solution found after 57 iterations ************************
Maximal control value error:  4.55253197649e-05 m
********************************** Control is 0.0001m close to the solution found after 57 iterations ************************
********************************** Control is 0.0001m close to the solution found after 57 iterations ************************

At iterate   53    f=  5.71543D-08    |proj g|=  1.07449D-03
Saving control to  controls/controls_58.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_58.pdf
Maximal control value error:  4.32294342621e-05 m
********************************** Control is 0.0001m close to the solution found after 58 iterations ************************
Maximal control value error:  4.32294342621e-05 m
Maximal control value error:  4.32294342621e-05 m
********************************** Control is 0.0001m close to the solution found after 58 iterations ************************
Maximal control value error:  4.32294342621e-05 m
********************************** Control is 0.0001m close to the solution found after 58 iterations ************************
Maximal control value error:  4.32294342621e-05 m
********************************** Control is 0.0001m close to the solution found after 58 iterations ************************
********************************** Control is 0.0001m close to the solution found after 58 iterations ************************
Maximal control value error:  4.32294342621e-05 m
********************************** Control is 0.0001m close to the solution found after 58 iterations ************************
Maximal control value error:  4.32294342621e-05 m
********************************** Control is 0.0001m close to the solution found after 58 iterations ************************

At iterate   54    f=  4.81829D-08    |proj g|=  6.91318D-04
Saving control to  controls/controls_59.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_59.pdf
Maximal control value error:  3.55326622038e-05 m
********************************** Control is 0.0001m close to the solution found after 59 iterations ************************
Maximal control value error:  3.55326622038e-05 m
Maximal control value error:  3.55326622038e-05 m
********************************** Control is 0.0001m close to the solution found after 59 iterations ************************
Maximal control value error:  3.55326622038e-05 m
********************************** Control is 0.0001m close to the solution found after 59 iterations ************************
Maximal control value error:  3.55326622038e-05 m
********************************** Control is 0.0001m close to the solution found after 59 iterations ************************
********************************** Control is 0.0001m close to the solution found after 59 iterations ************************
Maximal control value error:  3.55326622038e-05 m
********************************** Control is 0.0001m close to the solution found after 59 iterations ************************
Maximal control value error:  3.55326622038e-05 m
********************************** Control is 0.0001m close to the solution found after 59 iterations ************************

At iterate   55    f=  3.47344D-08    |proj g|=  6.84067D-04
Saving control to  controls/controls_60.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_60.pdf
Maximal control value error:  2.27319191525e-05 m
Maximal control value error:  2.27319191525e-05 m
********************************** Control is 0.0001m close to the solution found after 60 iterations ************************
Maximal control value error:  2.27319191525e-05 m
********************************** Control is 0.0001m close to the solution found after 60 iterations ************************
Maximal control value error:  2.27319191525e-05 m
********************************** Control is 0.0001m close to the solution found after 60 iterations ************************
Maximal control value error:  2.27319191525e-05 m
********************************** Control is 0.0001m close to the solution found after 60 iterations ************************
Maximal control value error:  2.27319191525e-05 m
********************************** Control is 0.0001m close to the solution found after 60 iterations ************************
********************************** Control is 0.0001m close to the solution found after 60 iterations ************************
Maximal control value error:  2.27319191525e-05 m
********************************** Control is 0.0001m close to the solution found after 60 iterations ************************

At iterate   56    f=  2.37469D-08    |proj g|=  9.00258D-04
Saving control to  controls/controls_61.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_61.pdf
Maximal control value error:  1.94175575595e-05 m
********************************** Control is 0.0001m close to the solution found after 61 iterations ************************
Maximal control value error:  1.94175575595e-05 m
********************************** Control is 0.0001m close to the solution found after 61 iterations ************************
Maximal control value error:  1.94175575595e-05 m
********************************** Control is 0.0001m close to the solution found after 61 iterations ************************
Maximal control value error:  1.94175575595e-05 m
********************************** Control is 0.0001m close to the solution found after 61 iterations ************************
Maximal control value error:  1.94175575595e-05 m
********************************** Control is 0.0001m close to the solution found after 61 iterations ************************
Maximal control value error:  1.94175575595e-05 m
********************************** Control is 0.0001m close to the solution found after 61 iterations ************************
Maximal control value error:  1.94175575595e-05 m
********************************** Control is 0.0001m close to the solution found after 61 iterations ************************

At iterate   57    f=  1.93430D-08    |proj g|=  9.72045D-04
Saving control to  controls/controls_62.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_62.pdf
Maximal control value error:  1.92381847247e-05 m
********************************** Control is 0.0001m close to the solution found after 62 iterations ************************
Maximal control value error:  1.92381847247e-05 m
********************************** Control is 0.0001m close to the solution found after 62 iterations ************************
Maximal control value error:  1.92381847247e-05 m
********************************** Control is 0.0001m close to the solution found after 62 iterations ************************
Maximal control value error:  1.92381847247e-05 m
********************************** Control is 0.0001m close to the solution found after 62 iterations ************************
Maximal control value error:  1.92381847247e-05 m
********************************** Control is 0.0001m close to the solution found after 62 iterations ************************
Maximal control value error:  1.92381847247e-05 m
********************************** Control is 0.0001m close to the solution found after 62 iterations ************************
Maximal control value error:  1.92381847247e-05 m
********************************** Control is 0.0001m close to the solution found after 62 iterations ************************

At iterate   58    f=  1.49636D-08    |proj g|=  3.31245D-04
Saving control to  controls/controls_63.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_63.pdf
Maximal control value error:  1.94265413884e-05 m
********************************** Control is 0.0001m close to the solution found after 63 iterations ************************
Maximal control value error:  1.94265413884e-05 m
********************************** Control is 0.0001m close to the solution found after 63 iterations ************************
Maximal control value error:  1.94265413884e-05 m
********************************** Control is 0.0001m close to the solution found after 63 iterations ************************
Maximal control value error:  1.94265413884e-05 m
********************************** Control is 0.0001m close to the solution found after 63 iterations ************************
Maximal control value error:  1.94265413884e-05 m
********************************** Control is 0.0001m close to the solution found after 63 iterations ************************
Maximal control value error:  1.94265413884e-05 m
********************************** Control is 0.0001m close to the solution found after 63 iterations ************************
Maximal control value error:  1.94265413884e-05 m
********************************** Control is 0.0001m close to the solution found after 63 iterations ************************

At iterate   59    f=  1.32491D-08    |proj g|=  3.10086D-04
Saving control to  controls/controls_64.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_64.pdf
Maximal control value error:  1.80306819748e-05 m
********************************** Control is 0.0001m close to the solution found after 64 iterations ************************
Maximal control value error:  1.80306819748e-05 m
Maximal control value error:  1.80306819748e-05 m
********************************** Control is 0.0001m close to the solution found after 64 iterations ************************
********************************** Control is 0.0001m close to the solution found after 64 iterations ************************
Maximal control value error:  1.80306819748e-05 m
********************************** Control is 0.0001m close to the solution found after 64 iterations ************************
Maximal control value error:  1.80306819748e-05 m
********************************** Control is 0.0001m close to the solution found after 64 iterations ************************
Maximal control value error:  1.80306819748e-05 m
********************************** Control is 0.0001m close to the solution found after 64 iterations ************************
Maximal control value error:  1.80306819748e-05 m
********************************** Control is 0.0001m close to the solution found after 64 iterations ************************

At iterate   60    f=  1.00507D-08    |proj g|=  4.35421D-04
Saving control to  controls/controls_65.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_65.pdf
Maximal control value error:  1.40801570287e-05 m
Maximal control value error:  1.40801570287e-05 m
********************************** Control is 0.0001m close to the solution found after 65 iterations ************************
Maximal control value error:  1.40801570287e-05 m
********************************** Control is 0.0001m close to the solution found after 65 iterations ************************
********************************** Control is 0.0001m close to the solution found after 65 iterations ************************
Maximal control value error:  1.40801570287e-05 m
********************************** Control is 0.0001m close to the solution found after 65 iterations ************************
Maximal control value error:  1.40801570287e-05 m
********************************** Control is 0.0001m close to the solution found after 65 iterations ************************
Maximal control value error:  1.40801570287e-05 m
********************************** Control is 0.0001m close to the solution found after 65 iterations ************************
Maximal control value error:  1.40801570287e-05 m
********************************** Control is 0.0001m close to the solution found after 65 iterations ************************

At iterate   61    f=  6.63235D-09    |proj g|=  5.38534D-04
Saving control to  controls/controls_66.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_66.pdf
Maximal control value error:  1.02992384019e-05 m
********************************** Control is 0.0001m close to the solution found after 66 iterations ************************
Maximal control value error:  1.02992384019e-05 m
********************************** Control is 0.0001m close to the solution found after 66 iterations ************************
Maximal control value error:  1.02992384019e-05 m
********************************** Control is 0.0001m close to the solution found after 66 iterations ************************
Maximal control value error:  1.02992384019e-05 m
********************************** Control is 0.0001m close to the solution found after 66 iterations ************************
Maximal control value error:  1.02992384019e-05 m
********************************** Control is 0.0001m close to the solution found after 66 iterations ************************
Maximal control value error:  1.02992384019e-05 m
********************************** Control is 0.0001m close to the solution found after 66 iterations ************************
Maximal control value error:  1.02992384019e-05 m
********************************** Control is 0.0001m close to the solution found after 66 iterations ************************

At iterate   62    f=  5.16105D-09    |proj g|=  5.20327D-04
Saving control to  controls/controls_67.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_67.pdf
Maximal control value error:  1.03892015762e-05 m
********************************** Control is 0.0001m close to the solution found after 67 iterations ************************
Maximal control value error:  1.03892015762e-05 m
********************************** Control is 0.0001m close to the solution found after 67 iterations ************************
Maximal control value error:  1.03892015762e-05 m
********************************** Control is 0.0001m close to the solution found after 67 iterations ************************
Maximal control value error:  1.03892015762e-05 m
********************************** Control is 0.0001m close to the solution found after 67 iterations ************************
Maximal control value error:  1.03892015762e-05 m
********************************** Control is 0.0001m close to the solution found after 67 iterations ************************
Maximal control value error:  1.03892015762e-05 m
********************************** Control is 0.0001m close to the solution found after 67 iterations ************************
Maximal control value error:  1.03892015762e-05 m
********************************** Control is 0.0001m close to the solution found after 67 iterations ************************

At iterate   63    f=  3.89883D-09    |proj g|=  1.75515D-04
Saving control to  controls/controls_68.pdf
Saving control to  controls/controls_final.pdf
Saving control to  controls/controls_errors_68.pdf
Maximal control value error:  1.01370848619e-05 m
********************************** Control is 0.0001m close to the solution found after 68 iterations ************************
Maximal control value error:  1.01370848619e-05 m
Maximal control value error:  1.01370848619e-05 m
********************************** Control is 0.0001m close to the solution found after 68 iterations ************************
Maximal control value error:  1.01370848619e-05 m
********************************** Control is 0.0001m close to the solution found after 68 iterations ************************
Maximal control value error:  1.01370848619e-05 m
********************************** Control is 0.0001m close to the solution found after 68 iterations ************************
********************************** Control is 0.0001m close to the solution found after 68 iterations ************************
Maximal control value error:  1.01370848619e-05 m
********************************** Control is 0.0001m close to the solution found after 68 iterations ************************
Maximal control value error:  1.01370848619e-05 m
********************************** Control is 0.0001m close to the solution found after 68 iterations ************************

At iterate   64    f=  3.38533D-09    |proj g|=  1.43184D-04

           * * *

Tit   = total number of iterations
Tnf   = total number of function evaluations
Tnint = total number of segments explored during Cauchy searches
Skip  = number of BFGS updates skipped
Nact  = number of active bounds at final generalized Cauchy point
Projg = norm of the final projected gradient
F     = final function value

           * * *

   N    Tit     Tnf  Tnint  Skip  Nact     Projg        F
   61     64     67    124     0     0   1.432D-04   3.385D-09
  F =   3.3853307093827069E-009

CONVERGENCE: REL_REDUCTION_OF_F_<=_FACTR*EPSMCH             

 Cauchy                time 0.000E+00 seconds.
 Subspace minimization time 0.000E+00 seconds.
 Line search           time 0.000E+00 seconds.

 Total User time 0.000E+00 seconds.

Calling FFC just-in-time (JIT) compiler, this may take some time.
  representation:    ignoring metadata and using 'uflacs' set by parameters
  WARNING: The number of integration points for each cell will be: 121
           Consider using the option 'quadrature_degree' to reduce the number of points
Timestep: 0   Error: 0.000000
Timestep: 1   Error: 0.000000
Timestep: 2   Error: 0.000000
Timestep: 3   Error: 0.000000
Timestep: 4   Error: 0.000000
Timestep: 5   Error: 0.000000
Timestep: 6   Error: 0.000000
Timestep: 7   Error: 0.000000
Timestep: 8   Error: 0.000000
Timestep: 9   Error: 0.000000
Timestep: 10   Error: 0.000000
Timestep: 11   Error: 0.000000
Timestep: 12   Error: 0.000000
Timestep: 13   Error: 0.000000
Timestep: 14   Error: 0.000000
Timestep: 15   Error: 0.000001
Timestep: 16   Error: 0.000003
Timestep: 17   Error: 0.000010
Timestep: 18   Error: 0.000015
Timestep: 19   Error: 0.000020
Timestep: 20   Error: 0.000025
Timestep: 21   Error: 0.000028
Timestep: 22   Error: 0.000029
Timestep: 23   Error: 0.000021
Timestep: 24   Error: 0.000005
Timestep: 25   Error: 0.000000
Timestep: 26   Error: 0.000012
Timestep: 27   Error: 0.000093
Timestep: 28   Error: 0.000254
Timestep: 29   Error: 0.000441
Timestep: 0   Error: 0.000000
Timestep: 1   Error: 0.000000
Timestep: 2   Error: 0.000000
Timestep: 3   Error: 0.000000
Timestep: 4   Error: 0.000000
Timestep: 5   Error: 0.000000
Timestep: 6   Error: 0.000000
Timestep: 7   Error: 0.000000
Timestep: 8   Error: 0.000000
Timestep: 9   Error: 0.000000
Timestep: 10   Error: 0.000000
Timestep: 11   Error: 0.000000
Timestep: 12   Error: 0.000000
Timestep: 13   Error: 0.000000
Timestep: 14   Error: 0.000000
Timestep: 15   Error: 0.000001
Timestep: 16   Error: 0.000003
Timestep: 17   Error: 0.000010
Timestep: 18   Error: 0.000015
Timestep: 19   Error: 0.000020
Timestep: 20   Error: 0.000025
Timestep: 21   Error: 0.000028
Timestep: 22   Error: 0.000029
Timestep: 23   Error: 0.000021
Timestep: 24   Error: 0.000005
Timestep: 25   Error: 0.000000
Timestep: 26   Error: 0.000012
Timestep: 27   Error: 0.000093
Timestep: 28   Error: 0.000254
Timestep: 29   Error: 0.000441
Timestep: 30   Error: 0.000636
Timestep: 31   Error: 0.000794
Timestep: 32   Error: 0.000880
Timestep: 33   Error: 0.000877
Timestep: 34   Error: 0.000771
Timestep: 35   Error: 0.000612
Timestep: 36   Error: 0.000451
Timestep: 0   Error: 0.000000
Timestep: 1   Error: 0.000000
Timestep: 2   Error: 0.000000
Timestep: 3   Error: 0.000000
Timestep: 4   Error: 0.000000
Timestep: 5   Error: 0.000000
Timestep: 6   Error: 0.000000
Timestep: 7   Error: 0.000000
Timestep: 8   Error: 0.000000
Timestep: 9   Error: 0.000000
Timestep: 10   Error: 0.000000
Timestep: 11   Error: 0.000000
Timestep: 12   Error: 0.000000
Timestep: 13   Error: 0.000000
Timestep: 14   Error: 0.000000
Timestep: 15   Error: 0.000001
Timestep: 16   Error: 0.000003
Timestep: 17   Error: 0.000010
Timestep: 18   Error: 0.000015
Timestep: 19   Error: 0.000020
Timestep: 20   Error: 0.000025
Timestep: 21   Error: 0.000028
Timestep: 22   Error: 0.000029
Timestep: 23   Error: 0.000021
Timestep: 24   Error: 0.000005
Timestep: 25   Error: 0.000000
Timestep: 26   Error: 0.000012
Timestep: 27   Error: 0.000093
Timestep: 28   Error: 0.000254
Timestep: 29   Error: 0.000441
Timestep: 30   Error: 0.000636
Timestep: 31   Error: 0.000794
Timestep: 32   Error: 0.000880
Timestep: 33   Error: 0.000877
Timestep: 34   Error: 0.000771
Timestep: 35   Error: 0.000612
Timestep: 36   Error: 0.000451
Timestep: 37   Error: 0.000287
Timestep: 38   Error: 0.000142
Timestep: 0   Error: 0.000000
Timestep: 1   Error: 0.000000
Timestep: 2   Error: 0.000000
Timestep: 3   Error: 0.000000
Timestep: 4   Error: 0.000000
Timestep: 5   Error: 0.000000
Timestep: 6   Error: 0.000000
Timestep: 7   Error: 0.000000
Timestep: 8   Error: 0.000000
Timestep: 9   Error: 0.000000
Timestep: 10   Error: 0.000000
Timestep: 11   Error: 0.000000
Timestep: 12   Error: 0.000000
Timestep: 13   Error: 0.000000
Timestep: 14   Error: 0.000000
Timestep: 15   Error: 0.000001
Timestep: 16   Error: 0.000003
Timestep: 17   Error: 0.000010
Timestep: 18   Error: 0.000015
Timestep: 19   Error: 0.000020
Timestep: 20   Error: 0.000025
Timestep: 21   Error: 0.000028
Timestep: 22   Error: 0.000029
Timestep: 23   Error: 0.000021
Timestep: 24   Error: 0.000005
Timestep: 25   Error: 0.000000
Timestep: 26   Error: 0.000012
Timestep: 27   Error: 0.000093
Timestep: 28   Error: 0.000254
Timestep: 29   Error: 0.000441
Timestep: 30   Error: 0.000636
Timestep: 31   Error: 0.000794
Timestep: 32   Error: 0.000880
Timestep: 33   Error: 0.000877
Timestep: 34   Error: 0.000771
Timestep: 35   Error: 0.000612
Timestep: 36   Error: 0.000451
Timestep: 37   Error: 0.000287
Timestep: 38   Error: 0.000142
Timestep: 39   Error: 0.000048
Timestep: 40   Error: 0.000010
Timestep: 41   Error: 0.000001
Timestep: 42   Error: 0.000001
Timestep: 43   Error: 0.000015
Timestep: 44   Error: 0.000045
Timestep: 45   Error: 0.000117
Timestep: 46   Error: 0.000223
Timestep: 47   Error: 0.000327
Timestep: 48   Error: 0.000417
Timestep: 49   Error: 0.000449
Timestep: 50   Error: 0.000331
Timestep: 51   Error: 0.000089
Timestep: 52   Error: 0.000001
Timestep: 53   Error: 0.000004
Timestep: 54   Error: 0.000004
Timestep: 55   Error: 0.000004
Timestep: 56   Error: 0.000004
Timestep: 57   Error: 0.000004
Timestep: 58   Error: 0.000004
Timestep: 59   Error: 0.000004
Timestep: 60   Error: 0.000004
Timestep: 61   Error: 0.000000
Timestep: 62   Error: 0.000000
Timestep: 63   Error: 0.000000
Timestep: 64   Error: 0.000000
Total error:  0.00851526421921
Timestep: 30   Error: 0.000636
Timestep: 31   Error: 0.000794
Timestep: 32   Error: 0.000880
Timestep: 33   Error: 0.000877
Timestep: 34   Error: 0.000771
Timestep: 35   Error: 0.000612
Timestep: 36   Error: 0.000451
Timestep: 37   Error: 0.000287
Timestep: 38   Error: 0.000142
Timestep: 39   Error: 0.000048
Timestep: 40   Error: 0.000010
Timestep: 41   Error: 0.000001
Timestep: 42   Error: 0.000001
Timestep: 43   Error: 0.000015
Timestep: 44   Error: 0.000045
Timestep: 45   Error: 0.000117
Timestep: 46   Error: 0.000223
Timestep: 47   Error: 0.000327
Timestep: 48   Error: 0.000417
Timestep: 49   Error: 0.000449
Timestep: 50   Error: 0.000331
Timestep: 51   Error: 0.000089
Timestep: 52   Error: 0.000001
Timestep: 53   Error: 0.000004
Timestep: 54   Error: 0.000004
Timestep: 55   Error: 0.000004
Timestep: 56   Error: 0.000004
Timestep: 57   Error: 0.000004
Timestep: 58   Error: 0.000004
Timestep: 59   Error: 0.000004
Timestep: 60   Error: 0.000004
Timestep: 61   Error: 0.000000
Timestep: 62   Error: 0.000000
Timestep: 63   Error: 0.000000
Timestep: 64   Error: 0.000000
Total error:  0.00851526421921
Timestep: 37   Error: 0.000287
Timestep: 38   Error: 0.000142
Timestep: 39   Error: 0.000048
Timestep: 40   Error: 0.000010
Timestep: 41   Error: 0.000001
Timestep: 42   Error: 0.000001
Timestep: 43   Error: 0.000015
Timestep: 44   Error: 0.000045
Timestep: 45   Error: 0.000117
Timestep: 46   Error: 0.000223
Timestep: 47   Error: 0.000327
Timestep: 48   Error: 0.000417
Timestep: 49   Error: 0.000449
Timestep: 50   Error: 0.000331
Timestep: 51   Error: 0.000089
Timestep: 52   Error: 0.000001
Timestep: 53   Error: 0.000004
Timestep: 54   Error: 0.000004
Timestep: 55   Error: 0.000004
Timestep: 56   Error: 0.000004
Timestep: 57   Error: 0.000004
Timestep: 58   Error: 0.000004
Timestep: 59   Error: 0.000004
Timestep: 60   Error: 0.000004
Timestep: 61   Error: 0.000000
Timestep: 62   Error: 0.000000
Timestep: 63   Error: 0.000000
Timestep: 64   Error: 0.000000
Total error:  0.00851526421921
Timestep: 39   Error: 0.000048
Timestep: 40   Error: 0.000010
Timestep: 41   Error: 0.000001
Timestep: 42   Error: 0.000001
Timestep: 43   Error: 0.000015
Timestep: 44   Error: 0.000045
Timestep: 45   Error: 0.000117
Timestep: 46   Error: 0.000223
Timestep: 47   Error: 0.000327
Timestep: 48   Error: 0.000417
Timestep: 49   Error: 0.000449
Timestep: 50   Error: 0.000331
Timestep: 51   Error: 0.000089
Timestep: 52   Error: 0.000001
Timestep: 53   Error: 0.000004
Timestep: 54   Error: 0.000004
Timestep: 55   Error: 0.000004
Timestep: 56   Error: 0.000004
Timestep: 57   Error: 0.000004
Timestep: 58   Error: 0.000004
Timestep: 59   Error: 0.000004
Timestep: 60   Error: 0.000004
Timestep: 61   Error: 0.000000
Timestep: 62   Error: 0.000000
Timestep: 63   Error: 0.000000
Timestep: 64   Error: 0.000000
Total error:  0.00851526421921
Timestep: 0   Error: 0.000000
Timestep: 1   Error: 0.000000
Timestep: 2   Error: 0.000000
Timestep: 3   Error: 0.000000
Timestep: 4   Error: 0.000000
Timestep: 5   Error: 0.000000
Timestep: 6   Error: 0.000000
Timestep: 7   Error: 0.000000
Timestep: 8   Error: 0.000000
Timestep: 9   Error: 0.000000
Timestep: 10   Error: 0.000000
Timestep: 11   Error: 0.000000
Timestep: 12   Error: 0.000000
Timestep: 13   Error: 0.000000
Timestep: 14   Error: 0.000000
Timestep: 15   Error: 0.000001
Timestep: 16   Error: 0.000003
Timestep: 17   Error: 0.000010
Timestep: 18   Error: 0.000015
Timestep: 19   Error: 0.000020
Timestep: 20   Error: 0.000025
Timestep: 21   Error: 0.000028
Timestep: 22   Error: 0.000029
Timestep: 23   Error: 0.000021
Timestep: 24   Error: 0.000005
Timestep: 25   Error: 0.000000
Timestep: 26   Error: 0.000012
Timestep: 27   Error: 0.000093
Timestep: 28   Error: 0.000254
Timestep: 29   Error: 0.000441
Timestep: 30   Error: 0.000636
Timestep: 31   Error: 0.000794
Timestep: 32   Error: 0.000880
Timestep: 33   Error: 0.000877
Timestep: 34   Error: 0.000771
Timestep: 35   Error: 0.000612
Timestep: 36   Error: 0.000451
Timestep: 37   Error: 0.000287
Timestep: 38   Error: 0.000142
Timestep: 39   Error: 0.000048
Timestep: 40   Error: 0.000010
Timestep: 41   Error: 0.000001
Timestep: 42   Error: 0.000001
Timestep: 43   Error: 0.000015
Timestep: 44   Error: 0.000045
Timestep: 45   Error: 0.000117
Timestep: 46   Error: 0.000223
Timestep: 47   Error: 0.000327
Timestep: 48   Error: 0.000417
Timestep: 49   Error: 0.000449
Timestep: 50   Error: 0.000331
Timestep: 51   Error: 0.000089
Timestep: 52   Error: 0.000001
Timestep: 53   Error: 0.000004
Timestep: 54   Error: 0.000004
Timestep: 55   Error: 0.000004
Timestep: 56   Error: 0.000004
Timestep: 57   Error: 0.000004
Timestep: 58   Error: 0.000004
Timestep: 59   Error: 0.000004
Timestep: 60   Error: 0.000004
Timestep: 61   Error: 0.000000
Timestep: 62   Error: 0.000000
Timestep: 63   Error: 0.000000
Timestep: 64   Error: 0.000000
Total error:  0.00851526421921
Timestep: 0   Error: 0.000000
Timestep: 1   Error: 0.000000
Timestep: 2   Error: 0.000000
Timestep: 3   Error: 0.000000
Timestep: 4   Error: 0.000000
Timestep: 5   Error: 0.000000
Timestep: 6   Error: 0.000000
Timestep: 7   Error: 0.000000
Timestep: 8   Error: 0.000000
Timestep: 9   Error: 0.000000
Timestep: 10   Error: 0.000000
Timestep: 11   Error: 0.000000
Timestep: 12   Error: 0.000000
Timestep: 13   Error: 0.000000
Timestep: 14   Error: 0.000000
Timestep: 15   Error: 0.000001
Timestep: 16   Error: 0.000003
Timestep: 17   Error: 0.000010
Timestep: 18   Error: 0.000015
Timestep: 19   Error: 0.000020
Timestep: 20   Error: 0.000025
Timestep: 21   Error: 0.000028
Timestep: 22   Error: 0.000029
Timestep: 23   Error: 0.000021
Timestep: 24   Error: 0.000005
Timestep: 25   Error: 0.000000
Timestep: 26   Error: 0.000012
Timestep: 27   Error: 0.000093
Timestep: 28   Error: 0.000254
Timestep: 29   Error: 0.000441
Timestep: 30   Error: 0.000636
Timestep: 31   Error: 0.000794
Timestep: 32   Error: 0.000880
Timestep: 33   Error: 0.000877
Timestep: 34   Error: 0.000771
Timestep: 35   Error: 0.000612
Timestep: 36   Error: 0.000451
Timestep: 37   Error: 0.000287
Timestep: 38   Error: 0.000142
Timestep: 39   Error: 0.000048
Timestep: 40   Error: 0.000010
Timestep: 41   Error: 0.000001
Timestep: 42   Error: 0.000001
Timestep: 43   Error: 0.000015
Timestep: 44   Error: 0.000045
Timestep: 45   Error: 0.000117
Timestep: 46   Error: 0.000223
Timestep: 47   Error: 0.000327
Timestep: 48   Error: 0.000417
Timestep: 49   Error: 0.000449
Timestep: 50   Error: 0.000331
Timestep: 51   Error: 0.000089
Timestep: 52   Error: 0.000001
Timestep: 53   Error: 0.000004
Timestep: 54   Error: 0.000004
Timestep: 55   Error: 0.000004
Timestep: 56   Error: 0.000004
Timestep: 57   Error: 0.000004
Timestep: 58   Error: 0.000004
Timestep: 59   Error: 0.000004
Timestep: 60   Error: 0.000004
Timestep: 61   Error: 0.000000
Timestep: 62   Error: 0.000000
Timestep: 63   Error: 0.000000
Timestep: 64   Error: 0.000000
Total error:  0.00851526421921
Timestep: 0   Error: 0.000000
Timestep: 1   Error: 0.000000
Timestep: 2   Error: 0.000000
Timestep: 3   Error: 0.000000
Timestep: 4   Error: 0.000000
Timestep: 5   Error: 0.000000
Timestep: 6   Error: 0.000000
Timestep: 7   Error: 0.000000
Timestep: 8   Error: 0.000000
Timestep: 9   Error: 0.000000
Timestep: 10   Error: 0.000000
Timestep: 11   Error: 0.000000
Timestep: 12   Error: 0.000000
Timestep: 13   Error: 0.000000
Timestep: 14   Error: 0.000000
Timestep: 15   Error: 0.000001
Timestep: 16   Error: 0.000003
Timestep: 17   Error: 0.000010
Timestep: 18   Error: 0.000015
Timestep: 19   Error: 0.000020
Timestep: 20   Error: 0.000025
Timestep: 21   Error: 0.000028
Timestep: 22   Error: 0.000029
Timestep: 23   Error: 0.000021
Timestep: 24   Error: 0.000005
Timestep: 25   Error: 0.000000
Timestep: 26   Error: 0.000012
Timestep: 27   Error: 0.000093
Timestep: 28   Error: 0.000254
Timestep: 29   Error: 0.000441
Timestep: 30   Error: 0.000636
Timestep: 31   Error: 0.000794
Timestep: 32   Error: 0.000880
Timestep: 33   Error: 0.000877
Timestep: 34   Error: 0.000771
Timestep: 35   Error: 0.000612
Timestep: 36   Error: 0.000451
Timestep: 37   Error: 0.000287
Timestep: 38   Error: 0.000142
Timestep: 39   Error: 0.000048
Timestep: 40   Error: 0.000010
Timestep: 41   Error: 0.000001
Timestep: 42   Error: 0.000001
Timestep: 43   Error: 0.000015
Timestep: 44   Error: 0.000045
Timestep: 45   Error: 0.000117
Timestep: 46   Error: 0.000223
Timestep: 47   Error: 0.000327
Timestep: 48   Error: 0.000417
Timestep: 49   Error: 0.000449
Timestep: 50   Error: 0.000331
Timestep: 51   Error: 0.000089
Timestep: 52   Error: 0.000001
Timestep: 53   Error: 0.000004
Timestep: 54   Error: 0.000004
Timestep: 55   Error: 0.000004
Timestep: 56   Error: 0.000004
Timestep: 57   Error: 0.000004
Timestep: 58   Error: 0.000004
Timestep: 59   Error: 0.000004
Timestep: 60   Error: 0.000004
Timestep: 61   Error: 0.000000
Timestep: 62   Error: 0.000000
Timestep: 63   Error: 0.000000
Timestep: 64   Error: 0.000000
Total error:  0.00851526421921

